High-resolution ALMA observations of V4046Sgr: a circumbinary disc with a thin ring

The nearby V4046 Sgr spectroscopic binary hosts a gas-rich disc known for its wide cavity and dusty ring. We present high resolution ($\sim$20 mas or 1.4 au) ALMA observations of the 1.3mm continuum of V4046 Sgr which, combined with SPHERE--IRDIS polarised images and a well-sampled spectral energy distribution (SED), allow us to propose a physical model using radiative transfer (RT) predictions. The ALMA data reveal a thin ring at a radius of 13.15$\pm$0.42 au (Ring13), with a radial width of 2.46$\pm$0.56 au. Ring13 is surrounded by a $\sim$10 au-wide gap, and it is flanked by a mm-bright outer ring (Ring24) with a sharp inner edge at 24 au. Between 25 and $\sim$35 au the brightness of Ring24 is relatively flat and then breaks into a steep tail that reaches out to $\sim$60 au. In addition, central emission is detected close to the star which we interpret as a tight circumbinary ring made of dust grains with a lower size limit of 0.8 mm at 1.1 au. In order to reproduce the SED, the model also requires an inner ring at $\sim$5 au (Ring5) composed mainly of small dust grains, hiding under the IRDIS coronagraph, and surrounding the inner circumbinary disc. The surprisingly thin Ring13 is nonetheless roughly 10 times wider than its expected vertical extent. The strong near-far disc asymmetry at 1.65 $\mu$m points at a very forward-scattering phase function and requires grain radii of no less than 0.4 $\mu$m.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
